How galaxy properties vary with filament proximity in the SIMBA simulations

We explore the dependence of global galaxy properties in the SIMBA simulation as a function of distance from filaments identified using DisPerSe. We exclude halos with mass $M_h>10^{13}M_\odot$ to mitigate the impact of group and cluster environments. Galaxies near filaments are more massive and have more satellites, which we control for by examining deviations from best-fit scaling relations. At $z=0$, star formation (SF) is significantly suppressed within $\lesssim 100$ kpc of filaments, more strongly for satellites, indicating substantial pre-processing in filaments. By $z=2$, the trend is weak and if anything indicates an increase in SF activity close to filaments. The suppression at $z\lesssim 1$ is accompanied by lowered \HI fractions, and increased metallicities, quenched fractions, and dispersion-dominated systems. $H_2$ fractions are not strongly suppressed when controlling for stellar mass, suggesting that star formation efficiency drives the drop in SF. By comparing amongst different SIMBA feedback variant runs, we show that the majority of SF suppression owes to filamentary shock-heating, but there is a non-trivial additional effect from AGN feedback. When looking around massive ($M_h>10^{13}M_\odot$) halos, those galaxies near filaments behave somewhat differently, indicating that filaments provide an additional environmental effect relative to halos. Finally, we compare SIMBA results to EAGLE and IllustrisTNG at $z=0$, showing that all models predict SF suppression within $\lesssim 100$ kpc of filaments, nonetheless, detailed differences may be observationally testable.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
